New Competitiveness Bounds for the Shared Memory Switch

We consider one of the simplest and best known buffer management architectures: the shared memory switch with multiple output queues and uniform packets. It was one of the first models studied by competitive analysis, with the Longest Queue Drop (LQD) buffer management policy shown to be at least $\sqrt{2}$- and at most $2$-competitive; a general lower bound of $4/3$ has been proven for all deterministic online algorithms. Closing the gap between $\sqrt{2}$ and $2$ has remained an open problem in competitive analysis for more than a decade, with only marginal success in reducing the upper bound of $2$. In this work, we first present a simplified proof for the $\sqrt{2}$ lower bound for LQD and then, using a reduction to the continuous case, improve the general lower bound for all deterministic online algorithms from $\frac 43$ to $\sqrt{2}$. Then, we proceed to improve the lower bound of $\sqrt{2}$ specifically for LQD, showing that LQD is at least $1.44546086$-competitive. We are able to prove the bound by presenting an explicit construction of the optimal clairvoyant algorithm which then allows for two different ways to prove lower bounds: by direct computer simulations and by proving lower bounds via linear programming. The linear programming approach yields a lower bound for LQD of $1.4427902$ (still larger than $\sqrt{2}$).

==> plots/bound1.csv <==
3.000	1.4442988163
3.010	1.4443418274
3.020	1.4443830441
3.030	1.4444244223
3.040	1.4444692351
3.050	1.4445124349
3.060	1.4445435143
3.070	1.4445841969
3.080	1.4446213114
3.090	1.4446536724
3.100	1.4446868810
3.110	1.4447193069
3.120	1.4447517394
3.130	1.4447865506
3.140	1.4448103834
3.150	1.4448492703
3.160	1.4448714681
3.170	1.4449027646
3.180	1.4449342178
3.190	1.4449592165
3.200	1.4449848767
3.210	1.4450111765
3.220	1.4450312412
3.230	1.4450507837
3.240	1.4450791012
3.250	1.4450935988
3.260	1.4451240574
3.270	1.4451395137
3.280	1.4451558432
3.290	1.4451728417
3.300	1.4451892847
3.310	1.4452081828
3.320	1.4452286969
3.330	1.4452490174
3.340	1.4452571512
3.350	1.4452758417
3.360	1.4452851304
3.370	1.4453057197
3.380	1.4453130941
3.390	1.4453227658
3.400	1.4453324639
3.410	1.4453431330
3.420	1.4453541478
3.430	1.4453663579
3.440	1.4453788157
3.450	1.4453828109
3.460	1.4453907625
3.470	1.4454003521
3.480	1.4454055523
3.490	1.4454060925
3.500	1.4454162205
3.510	1.4454252607
3.520	1.4454279509
3.530	1.4454310576
3.540	1.4454319903
3.550	1.4454290113
3.560	1.4454252791
3.570	1.4454328040
3.580	1.4454399992
3.590	1.4454343021
3.600	1.4454403917
3.610	1.4454355715
3.620	1.4454293400
3.630	1.4454333157
3.640	1.4454347606
3.650	1.4454304399
3.660	1.4454265573
3.670	1.4454238478
3.680	1.4454210790
3.690	1.4454087833
3.700	1.4454027088
3.710	1.4454022128
3.720	1.4453926237
3.730	1.4453875386
3.740	1.4453800096
3.750	1.4453754737
3.760	1.4453622768
3.770	1.4453564783
3.780	1.4453520283
3.790	1.4453412789
3.800	1.4453318170
3.810	1.4453214819
3.820	1.4453120990
3.830	1.4453025480
3.840	1.4452927130
3.850	1.4452710900
3.860	1.4452637970
3.870	1.4452572091
3.880	1.4452353787
3.890	1.4452301340
3.900	1.4452087921
3.910	1.4452029296
3.920	1.4451829905
3.930	1.4451642904
3.940	1.4451580836
3.950	1.4451457084
3.960	1.4451281034
3.970	1.4451110547
3.980	1.4450946560
3.990	1.4450786896
4.000	1.4450637033

==> plots/cr_b_300.csv <==
3.000	1.4419352984
3.001	1.4420643100
3.002	1.4421053518
3.003	1.4421289860
3.004	1.4420998378
3.005	1.4420530244
3.006	1.4419885916
3.007	1.4419945091
3.008	1.4420004998
3.009	1.4420064438
3.010	1.4419596737
3.011	1.4419127768
3.012	1.4419010672
3.013	1.4418541819
3.014	1.4418248889
3.015	1.4417779905
3.016	1.4417487822
3.017	1.4417194490
3.018	1.4417054152
3.019	1.4416585885
3.020	1.4415941020
3.021	1.4415294396
3.022	1.4415001247
3.023	1.4414884843
3.024	1.4414767696
3.025	1.4414451446
3.026	1.4414334237
3.027	1.4413688381
3.028	1.4413747938
3.029	1.4413806547
3.030	1.4413335683
3.031	1.4413195101
3.032	1.4413077705
3.033	1.4412608107
3.034	1.4412138919
3.035	1.4411645984
3.036	1.4411176662
3.037	1.4411061424
3.038	1.4410768948
3.039	1.4410452991
3.040	1.4411218372
3.041	1.4411983998
3.042	1.4412926484
3.043	1.4414021985
3.044	1.4414787963
3.045	1.4415377209
3.046	1.4415967591
3.047	1.4417063579
3.048	1.4417654158
3.049	1.4418775802
3.050	1.4419519929
3.051	1.4420816855
3.052	1.4421760969
3.053	1.4422858590
3.054	1.4422564001
3.055	1.4422269842
3.056	1.4421774667
3.057	1.4421657742
3.058	1.4421163173
3.059	1.4420691924
3.060	1.4420044687
3.061	1.4419725603
3.062	1.4419609879
3.063	1.4419493409
3.064	1.4419529995
3.065	1.4419236783
3.066	1.4418565029
3.067	1.4417916329
3.068	1.4417598836
3.069	1.4417127198
3.070	1.4416832712
3.071	1.4415983385
3.072	1.4416485264
3.073	1.4416609129
3.074	1.4416493221
3.075	1.4416350795
3.076	1.4416232911
3.077	1.4415738197
3.078	1.4415619992
3.079	1.4414946855
3.080	1.4415006876
3.081	1.4414334325
3.082	1.4414394046
3.083	1.4414252068
3.084	1.4413779812
3.085	1.4413106743
3.086	1.4412279537
3.087	1.4411960170
3.088	1.4411819625
3.089	1.4411348721
3.090	1.4411386028
3.091	1.4412156095
3.092	1.4412902333
3.093	1.4413849717
3.094	1.4414597411
3.095	1.4415165762
3.096	1.4415936783
3.097	1.4417216799
3.098	1.4417787230
3.099	1.4418736348
3.100	1.4419306678
3.101	1.4420256352
3.102	1.4421180443
3.103	1.4422106041
3.104	1.4423054974
3.105	1.4423268385
3.106	1.4423305511
3.107	1.4423366418
3.108	1.4423048166
3.109	1.4423263357
3.110	1.4422256243
3.111	1.4421581196
3.112	1.4421439356
3.113	1.4421119876
3.114	1.4420112675
3.115	1.4419971164
3.116	1.4419829871
3.117	1.4420068093
3.118	1.4420282859
3.119	1.4419962643
3.120	1.4419998999
3.121	1.4419168352
3.122	1.4418848709
3.123	1.4418529018
3.124	1.4418743474
3.125	1.4418424201
3.126	1.4417772369
3.127	1.4417274485
3.128	1.4416955281
3.129	1.4417170857
3.130	1.4416875082
3.131	1.4417088508
3.132	1.4416768440
3.133	1.4416448567
3.134	1.4415950062
3.135	1.4415095299
3.136	1.4414620380
3.137	1.4414299782
3.138	1.4413622421
3.139	1.4413836332
3.140	1.4413872865
3.141	1.4413910376
3.142	1.4413057012
3.143	1.4412916265
3.144	1.4413690241
3.145	1.4414439999
3.146	1.4414833896
3.147	1.4416119726
3.148	1.4417228144
3.149	1.4417979146
3.150	1.4418551928
3.151	1.4419303341
3.152	1.4420412014
3.153	1.4420628050
3.154	1.4421200548
3.155	1.4422489372
3.156	1.4423778433
3.157	1.4424888522
3.158	1.4425819504
3.159	1.4425499537
3.160	1.4424820999
3.161	1.4424500917
3.162	1.4424203485
3.163	1.4424061378
3.164	1.4423895816
3.165	1.4423932978
3.166	1.4423611232
3.167	1.4423111562
3.168	1.4423148411
3.169	1.4422828237
3.170	1.4422507771
3.171	1.4422007632
3.172	1.4422045114
3.173	1.4421366198
3.174	1.4421044556
3.175	1.4420365505
3.176	1.4420761205
3.177	1.4420440169
3.178	1.4420476537
3.179	1.4420155911
3.180	1.4419296326
3.181	1.4419332588
3.182	1.4419166195
3.183	1.4418486375
3.184	1.4418344026
3.185	1.4418379716
3.186	1.4418057545
3.187	1.4418453069
3.188	1.4418310418
3.189	1.4418144338
3.190	1.4417643166
3.191	1.4417321535
3.192	1.4416820487
3.193	1.4416498507
3.194	1.4415997339
3.195	1.4415652114
3.196	1.4414971927
3.197	1.4414651680
3.198	1.4415048077
3.199	1.4415623296
3.200	1.4416711799
3.201	1.4417646980
3.202	1.4418402885
3.203	1.4419158772
3.204	1.4419913907
3.205	1.4420466357
3.206	1.4421401613
3.207	1.4422157904
3.208	1.4423093482
3.209	1.4423826733
3.210	1.4425122616
3.211	1.4425519631
3.212	1.4426455348
3.213	1.4427187796
3.214	1.4427765495
3.215	1.4427622711
3.216	1.4427455817
3.217	1.4427133910
3.218	1.4426992262
3.219	1.4426670268
3.220	1.4426143824
3.221	1.4425640908
3.222	1.4425318507
3.223	1.4424611560
3.224	1.4424289536
3.225	1.4423966728
3.226	1.4423980055
3.227	1.4424017691
3.228	1.4423670963
3.229	1.4423348494
3.230	1.4423026956
3.231	1.4423219902
3.232	1.4422716387
3.233	1.4422933393
3.234	1.4422586182
3.235	1.4422264209
3.236	1.4422276662
3.237	1.4422134874
3.238	1.4421631535
3.239	1.4421643670
3.240	1.4421307209
3.241	1.4421284692
3.242	1.4421101969
3.243	1.4420718517
3.244	1.4419994711
3.245	1.4419631499
3.246	1.4419068767
3.247	1.4418885054
3.248	1.4418682437
3.249	1.4418318775
3.250	1.4417755324
3.251	1.4417032014
3.252	1.4416829943
3.253	1.4417368330
3.254	1.4417165995
3.255	1.4417344613
3.256	1.4418404853
3.257	1.4418943721
3.258	1.4419823974
3.259	1.4420724886
3.260	1.4421786082
3.261	1.4422145071
3.262	1.4422664919
3.263	1.4423747070
3.264	1.4424267521
3.265	1.4425150220
3.266	1.4425690976
3.267	1.4425850140
3.268	1.4426752933
3.269	1.4427815229
3.270	1.4428897664
3.271	1.4428875984
3.272	1.4428492743
3.273	1.4428490816
3.274	1.4428468849
3.275	1.4428105030
3.276	1.4427358992
3.277	1.4426613883
3.278	1.4427153291
3.279	1.4426587654
3.280	1.4426204043
3.281	1.4426201884
3.282	1.4425637311
3.283	1.4425635588
3.284	1.4425252042
3.285	1.4425048368
3.286	1.4424684248
3.287	1.4424662663
3.288	1.4423916330
3.289	1.4424095137
3.290	1.4424072510
3.291	1.4424050371
3.292	1.4424209231
3.293	1.4423482074
3.294	1.4422735092
3.295	1.4422893356
3.296	1.4421622700
3.297	1.4421600830
3.298	1.4421035609
3.299	1.4421214467
3.300	1.4421191569
3.301	1.4420807500
3.302	1.4420603971
3.303	1.4420601491
3.304	1.4420397169
3.305	1.4420012436
3.306	1.4419446038
3.307	1.4419261316
3.308	1.4418694554
3.309	1.4418673146
3.310	1.4418105989
3.311	1.4418262355
3.312	1.4417896213
3.313	1.4417873111
3.314	1.4418575890
3.315	1.4419641161
3.316	1.4420525217
3.317	1.4421247790
3.318	1.4422131862
3.319	1.4422834776
3.320	1.4423356676
3.321	1.4424241683
3.322	1.4425126959
3.323	1.4426032428
3.324	1.4426554794
3.325	1.4427076797
3.326	1.4427780595
3.327	1.4428485083
3.328	1.4429370513
3.329	1.4430437742
3.330	1.4430233157
3.331	1.4429866238
3.332	1.4429479520
3.333	1.4429456393
3.334	1.4428888257
3.335	1.4429046423
3.336	1.4428477190
3.337	1.4428272600
3.338	1.4428067979
3.339	1.4427487018
3.340	1.4427268095
3.341	1.4426684594
3.342	1.4425936895
3.343	1.4425535653
3.344	1.4425498415
3.345	1.4425254260
3.346	1.4425003556
3.347	1.4424569141
3.348	1.4424863464
3.349	1.4424793399
3.350	1.4424631832
3.351	1.4425198278
3.352	1.4424217610
3.353	1.4423782677
3.354	1.4423347192
3.355	1.4423094181
3.356	1.4422842123
3.357	1.4422589530
3.358	1.4422153843
3.359	1.4421901659
3.360	1.4421648196
3.361	1.4421212852
3.362	1.4421142644
3.363	1.4420889562
3.364	1.4420271951
3.365	1.4419836398
3.366	1.4419217918
3.367	1.4419133452
3.368	1.4418881625
3.369	1.4418810184
3.370	1.4418557050
3.371	1.4417939023
3.372	1.4417868227
3.373	1.4417250575
3.374	1.4417545123
3.375	1.4418570228
3.376	1.4419593684
3.377	1.4420435631
3.378	1.4421095210
3.379	1.4421924016
3.380	1.4422766930
3.381	1.4423610349
3.382	1.4424087988
3.383	1.4424749292
3.384	1.4425410034
3.385	1.4426253829
3.386	1.4426901531
3.387	1.4427197235
3.388	1.4427858921
3.389	1.4428701796
3.390	1.4429363138
3.391	1.4428927089
3.392	1.4429025668
3.393	1.4428772099
3.394	1.4428335415
3.395	1.4427716593
3.396	1.4426914633
3.397	1.4426660845
3.398	1.4426576661
3.399	1.4426505917
3.400	1.4425886050
3.401	1.4425815733
3.402	1.4425364437
3.403	1.4424927779
3.404	1.4424307922
3.405	1.4424419857
3.406	1.4424350132
3.407	1.4424265715
3.408	1.4424377925
3.409	1.4423940244
3.410	1.4423869705
3.411	1.4423235766
3.412	1.4423531155
3.413	1.4422728521
3.414	1.4422644186
3.415	1.4422573008
3.416	1.4422135488
3.417	1.4421881454
3.418	1.4421614221
3.419	1.4420992744
3.420	1.4420370954
3.421	1.4420102333
3.422	1.4419481922
3.423	1.4419045268
3.424	1.4418593186
3.425	1.4418888295
3.426	1.4418633614
3.427	1.4419098037
3.428	1.4418292897
3.429	1.4418039610
3.430	1.4418320900
3.431	1.4418066072
3.432	1.4417811455
3.433	1.4417542178
3.434	1.4417104277
3.435	1.4416665821
3.436	1.4416765613
3.437	1.4417245050
3.438	1.4417893016
3.439	1.4418922698
3.440	1.4419402861
3.441	1.4420418923
3.442	1.4421082348
3.443	1.4421561989
3.444	1.4422028055
3.445	1.4422691959
3.446	1.4423526145
3.447	1.4424559155
3.448	1.4425025577
3.449	1.4425691027
3.450	1.4426171709
3.451	1.4427006960
3.452	1.4427304426
3.453	1.4427586925
3.454	1.4427884023
3.455	1.4427983064
3.456	1.4427544150
3.457	1.4427643678
3.458	1.4426836221
3.459	1.4426751835
3.460	1.4426680466
3.461	1.4426596054
3.462	1.4425788329
3.463	1.4425151415
3.464	1.4424712596
3.465	1.4424811419
3.466	1.4424188349
3.467	1.4423550967
3.468	1.4423111688
3.469	1.4422841284
3.470	1.4423322861
3.471	1.4423421853
3.472	1.4423535368
3.473	1.4423265639
3.474	1.4422642114
3.475	1.4422372046
3.476	1.4422116183
3.477	1.4422031077
3.478	1.4421960196
3.479	1.4421321397
3.480	1.4421235961
3.481	1.4420796100
3.482	1.4420710612
3.483	1.4420086322
3.484	1.4420000016
3.485	1.4419376110
3.486	1.4419290240
3.487	1.4419020739
3.488	1.4418764408
3.489	1.4418863368
3.490	1.4418238678
3.491	1.4417415836
3.492	1.4417514441
3.493	1.4417626759
3.494	1.4417541207
3.495	1.4416902293
3.496	1.4417199039
3.497	1.4416929709
3.498	1.4416488544
3.499	1.4416218130
3.500	1.4416317441
3.501	1.4416615493
3.502	1.4416714358
3.503	1.4417182388
3.504	1.4418402709
3.505	1.4418871073
3.506	1.4419523726
3.507	1.4420375271
3.508	1.4421582346
3.509	1.4422420951
3.510	1.4422705275
3.511	1.4423742412
3.512	1.4424211850
3.513	1.4424680390
3.514	1.4425534555
3.515	1.4425819135
3.516	1.4426104024
3.517	1.4426773412
3.518	1.4427612450
3.519	1.4427156980
3.520	1.4426886309
3.521	1.4426815828
3.522	1.4426545093
3.523	1.4426458953
3.524	1.4426373052
3.525	1.4425561375
3.526	1.4425106093
3.527	1.4424834912
3.528	1.4424379791
3.529	1.4424677902
3.530	1.4424407639
3.531	1.4424137089
3.532	1.4423866756
3.533	1.4423781360
3.534	1.4423339809
3.535	1.4422884130
3.536	1.4422983138
3.537	1.4423082415
3.538	1.4423182214
3.539	1.4423296112
3.540	1.4422839481
3.541	1.4422568124
3.542	1.4422297740
3.543	1.4421841984
3.544	1.4421755606
3.545	1.4421312815
3.546	1.4421041272
3.547	1.4420584324
3.548	1.4419942214
3.549	1.4419485673
3.550	1.4419399588
3.551	1.4419328034
3.552	1.4418871614
3.553	1.4418043587
3.554	1.4417772215
3.555	1.4417871391
3.556	1.4418341728
3.557	1.4418255258
3.558	1.4417983047
3.559	1.4418267769
3.560	1.4417824801
3.561	1.4417739273
3.562	1.4417466946
3.563	1.4417009054
3.564	1.4417107474
3.565	1.4416650761
3.566	1.4416378293
3.567	1.4415735174
3.568	1.4415650204
3.569	1.4416491424
3.570	1.4417519033
3.571	1.4417989406
3.572	1.4419218320
3.573	1.4420060292
3.574	1.4420531167
3.575	1.4421374555
3.576	1.4422032067
3.577	1.4422689496
3.578	1.4423160666
3.579	1.4423818149
3.580	1.4424290326
3.581	1.4425134637
3.582	1.4425978935
3.583	1.4426451045
3.584	1.4427110138
3.585	1.4428141958
3.586	1.4427869556
3.587	1.4426852970
3.588	1.4426952800
3.589	1.4426681289
3.590	1.4426594922
3.591	1.4426136895
3.592	1.4425678314
3.593	1.4425779085
3.594	1.4425693638
3.595	1.4425421173
3.596	1.4424775224
3.597	1.4425246479
3.598	1.4424972695
3.599	1.4424698622
3.600	1.4424410774
3.601	1.4423951602
3.602	1.4423305833
3.603	1.4423218407
3.604	1.4422944650
3.605	1.4422485295
3.606	1.4422770466
3.607	1.4422682719
3.608	1.4422780824
3.609	1.4423065342
3.610	1.4422978355
3.611	1.4422145951
3.612	1.4421871453
3.613	1.4421770134
3.614	1.4421309146
3.615	1.4421035559
3.616	1.4420761429
3.617	1.4420673466
3.618	1.4420027618
3.619	1.4419939334
3.620	1.4418919437
3.621	1.4418817373
3.622	1.4418915721
3.623	1.4418827837
3.624	1.4418927471
3.625	1.4419026363
3.626	1.4418565877
3.627	1.4418477684
3.628	1.4418188717
3.629	1.4417914672
3.630	1.4418012236
3.631	1.4417737883
3.632	1.4416904206
3.633	1.4416815850
3.634	1.4416340588
3.635	1.4416252178
3.636	1.4416163501
3.637	1.4416448873
3.638	1.4417107925
3.639	1.4417938907
3.640	1.4418038077
3.641	1.4418509778
3.642	1.4419356464
3.643	1.4420015279
3.644	1.4420660781
3.645	1.4421695014
3.646	1.4422168218
3.647	1.4423575672
3.648	1.4423847668
3.649	1.4424507842
3.650	1.4425168188
3.651	1.4425642105
3.652	1.4426288427
3.653	1.4426761567
3.654	1.4427235582
3.655	1.4427522998
3.656	1.4427420886
3.657	1.4427334133
3.658	1.4427246348
3.659	1.4427159313
3.660	1.4426870635
3.661	1.4426596275
3.662	1.4426134336
3.663	1.4425845300
3.664	1.4425570572
3.665	1.4425482610
3.666	1.4425769555
3.667	1.4425854856
3.668	1.4425579784
3.669	1.4425679427
3.670	1.4425577602
3.671	1.4425302706
3.672	1.4425027264
3.673	1.4424550548
3.674	1.4424461939
3.675	1.4423999983
3.676	1.4423522891
3.677	1.4423435462
3.678	1.4423160057
3.679	1.4423246241
3.680	1.4423157751
3.681	1.4422694780
3.682	1.4422779670
3.683	1.4422503615
3.684	1.4422040776
3.685	1.4421938616
3.686	1.4421474928
3.687	1.4421186206
3.688	1.4420722684
3.689	1.4420071832
3.690	1.4420531922
3.691	1.4420631245
3.692	1.4420528181
3.693	1.4419877893
3.694	1.4420164529
3.695	1.4419687200
3.696	1.4419598084
3.697	1.4419495686
3.698	1.4419594962
3.699	1.4419318918
3.700	1.4419404157
3.701	1.4419316262
3.702	1.4419214062
3.703	1.4418562242
3.704	1.4418271503
3.705	1.4417996034
3.706	1.4417719253
3.707	1.4417803637
3.708	1.4417152843
3.709	1.4416487224
3.710	1.4416774058
3.711	1.4417704075
3.712	1.4418648641
3.713	1.4419485626
3.714	1.4420337151
3.715	1.4421173819
3.716	1.4421837325
3.717	1.4422486393
3.718	1.4423151001
3.719	1.4423613079
3.720	1.4424089633
3.721	1.4424927147
3.722	1.4425780311
3.723	1.4426242125
3.724	1.4426906687
3.725	1.4427557499
3.726	1.4428410183
3.727	1.4428873270
3.728	1.4429350405
3.729	1.4429059697
3.730	1.4428783417
3.731	1.4428304784
3.732	1.4428216807
3.733	1.4427361334
3.734	1.4427650065
3.735	1.4427736242
3.736	1.4427638146
3.737	1.4427315392
3.738	1.4427557512
3.739	1.4427244157
3.740	1.4427109094
3.741	1.4426794900
3.742	1.4426660560
3.743	1.4426346551
3.744	1.4426023399
3.745	1.4425511959
3.746	1.4425009056
3.747	1.4424874306
3.748	1.4424937162
3.749	1.4424237271
3.750	1.4424102702
3.751	1.4423600343
3.752	1.4423842845
3.753	1.4424094217
3.754	1.4423960109
3.755	1.4423448767
3.756	1.4422945939
3.757	1.4422811221
3.758	1.4422118399
3.759	1.4422361133
3.760	1.4422037449
3.761	1.4421722787
3.762	1.4421776354
3.763	1.4421641506
3.764	1.4421704132
3.765	1.4421003421
3.766	1.4420867985
3.767	1.4420742348
3.768	1.4419852528
3.769	1.4419906227
3.770	1.4419968458
3.771	1.4419644676
3.772	1.4419321374
3.773	1.4419195311
3.774	1.4419060715
3.775	1.4418736547
3.776	1.4418420596
3.777	1.4418096870
3.778	1.4418338504
3.779	1.4418022974
3.780	1.4417503820
3.781	1.4417349294
3.782	1.4417010934
3.783	1.4416667506
3.784	1.4416701243
3.785	1.4417490535
3.786	1.4418286365
3.787	1.4418698923
3.788	1.4418922328
3.789	1.4419340353
3.790	1.4419753409
3.791	1.4420354585
3.792	1.4421144742
3.793	1.4422130116
3.794	1.4422732846
3.795	1.4423902834
3.796	1.4424505426
3.797	1.4424924540
3.798	1.4425527910
3.799	1.4425752246
3.800	1.4426354811
3.801	1.4427153109
3.802	1.4427378190
3.803	1.4427224194
3.804	1.4426501893
3.805	1.4426914852
3.806	1.4427145665
3.807	1.4427559294
3.808	1.4427216519
3.809	1.4427251438
3.810	1.4426907828
3.811	1.4426758879
3.812	1.4426793770
3.813	1.4426071737
3.814	1.4425727209
3.815	1.4425762024
3.816	1.4425423362
3.817	1.4425079505
3.818	1.4424924426
3.819	1.4424769842
3.820	1.4424614979
3.821	1.4424459838
3.822	1.4423931851
3.823	1.4423587272
3.824	1.4423053025
3.825	1.4422709143
3.826	1.4422364708
3.827	1.4422019205
3.828	1.4422060415
3.829	1.4421715620
3.830	1.4421180857
3.831	1.4421027211
3.832	1.4421061431
3.833	1.4420906722
3.834	1.4420562019
3.835	1.4420786456
3.836	1.4420825767
3.837	1.4420670738
3.838	1.4420515687
3.839	1.4420170320
3.840	1.4419635137
3.841	1.4419479477
3.842	1.4419893473
3.843	1.4419358941
3.844	1.4419204263
3.845	1.4418669388
3.846	1.4418140313
3.847	1.4418175372
3.848	1.4417260427
3.849	1.4416915213
3.850	1.4416949405
3.851	1.4416794767
3.852	1.4416639851
3.853	1.4416863405
3.854	1.4416707693
3.855	1.4416361787
3.856	1.4416206024
3.857	1.4415671417
3.858	1.4414756153
3.859	1.4414790192
3.860	1.4414634294
3.861	1.4415047733
3.862	1.4415278115
3.863	1.4415691709
3.864	1.4416486514
3.865	1.4417471616
3.866	1.4417886893
3.867	1.4418491885
3.868	1.4419097021
3.869	1.4419702559
3.870	1.4420117229
3.871	1.4420722765
3.872	1.4421327928
3.873	1.4421553372
3.874	1.4422349110
3.875	1.4423335706
3.876	1.4423751056
3.877	1.4424548167
3.878	1.4424964781
3.879	1.4425761205
3.880	1.4426177269
3.881	1.4426784248
3.882	1.4426438688
3.883	1.4426283157
3.884	1.4425937270
3.885	1.4425395311
3.886	1.4425620380
3.887	1.4425274399
3.888	1.4424928380
3.889	1.4424391960
3.890	1.4424426869
3.891	1.4424652179
3.892	1.4423925237
3.893	1.4423579046
3.894	1.4423614159
3.895	1.4423077227
3.896	1.4423493697
3.897	1.4423147387
3.898	1.4422800521
3.899	1.4422835323
3.900	1.4422298442
3.901	1.4422327804
3.902	1.4421599847
3.903	1.4421253845
3.904	1.4421288793
3.905	1.4420941950
3.906	1.4420213801
3.907	1.4419866874
3.908	1.4419901460
3.909	1.4419745777
3.910	1.4420161981
3.911	1.4420000651
3.912	1.4420417209
3.913	1.4420070650
3.914	1.4419913679
3.915	1.4419946947
3.916	1.4419216929
3.917	1.4418869407
3.918	1.4418520290
3.919	1.4418548532
3.920	1.4417818851
3.921	1.4417279247
3.922	1.4416740379
3.923	1.4416964842
3.924	1.4417189608
3.925	1.4416841037
3.926	1.4416868920
3.927	1.4416520291
3.928	1.4416362596
3.929	1.4416014418
3.930	1.4415665683
3.931	1.4415317691
3.932	1.4414963484
3.933	1.4414423386
3.934	1.4414265504
3.935	1.4414680670
3.936	1.4414714341
3.937	1.4414551045
3.938	1.4414393123
3.939	1.4414617081
3.940	1.4414458878
3.941	1.4413727097
3.942	1.4414137280
3.943	1.4414552675
3.944	1.4415351021
3.945	1.4415575705
3.946	1.4416182876
3.947	1.4416784505
3.948	1.4417393259
3.949	1.4418001118
3.950	1.4418417256
3.951	1.4419210508
3.952	1.4420009946
3.953	1.4420618669
3.954	1.4421035545
3.955	1.4421637989
3.956	1.4422246068
3.957	1.4422663515
3.958	1.4423271594
3.959	1.4424066948
3.960	1.4424676122
3.961	1.4425094023
3.962	1.4425894126
3.963	1.4425540567
3.964	1.4425383472
3.965	1.4425034621
3.966	1.4424684689
3.967	1.4424329702
3.968	1.4423788999
3.969	1.4423631487
3.970	1.4423468163
3.971	1.4423119364
3.972	1.4423536611
3.973	1.4423570583
3.974	1.4423023847
3.975	1.4422865701
3.976	1.4422708056
3.977	1.4422352776
3.978	1.4421811408
3.979	1.4421268953
3.980	1.4420722003
3.981	1.4420372605
3.982	1.4420213968
3.983	1.4420050866
3.984	1.4420660469
3.985	1.4420695278
3.986	1.4420531639
3.987	1.4420181820
3.988	1.4420216597
3.989	1.4419668253
3.990	1.4419701686
3.991	1.4419543430
3.992	1.4419379931
3.993	1.4418837176
3.994	1.4418678837
3.995	1.4418706727
3.996	1.4418549142
3.997	1.4418391796
3.998	1.4418419934
3.999	1.4418453287
4.000	1.4418289125


==> plots/cr_b_3000.csv <==
3.000	1.4440357797
3.002	1.4441169252
3.004	1.4440842759
3.006	1.4440549175
3.008	1.4441369088
3.010	1.4440817255
3.012	1.4441671258
3.014	1.4441321156
3.016	1.4440981043
3.018	1.4441805594
3.020	1.4441237141
3.022	1.4442048034
3.024	1.4441690986
3.026	1.4441327826
3.028	1.4442198841
3.030	1.4441636931
3.032	1.4442396101
3.034	1.4442119964
3.036	1.4441652851
3.038	1.4442646124
3.040	1.4442096704
3.042	1.4442696184
3.044	1.4442589281
3.046	1.4442043351
3.048	1.4443102217
3.050	1.4442530839
3.052	1.4442920174
3.054	1.4443012626
3.056	1.4442482149
3.058	1.4443538895
3.060	1.4443002049
3.062	1.4443049873
3.064	1.4443502309
3.066	1.4442957101
3.068	1.4444011644
3.070	1.4443477986
3.072	1.4443156817
3.074	1.4443897586
3.076	1.4443322192
3.078	1.4443968607
3.080	1.4443791692
3.082	1.4443248740
3.084	1.4444280747
3.086	1.4443737923
3.088	1.4443875323
3.090	1.4444203489
3.092	1.4443623802
3.094	1.4444676610
3.096	1.4444097312
3.098	1.4443765165
3.100	1.4444608391
3.102	1.4444067021
3.104	1.4444533687
3.106	1.4444559870
3.108	1.4444020773
3.110	1.4445084798
3.112	1.4444535603
3.114	1.4444370864
3.116	1.4445002802
3.118	1.4444477407
3.120	1.4445091535
3.122	1.4445018922
3.124	1.4444485240
3.126	1.4445560818
3.128	1.4445018659
3.130	1.4444890141
3.132	1.4445522030
3.134	1.4444973690
3.136	1.4445591744
3.138	1.4445562328
3.140	1.4445009147
3.142	1.4446105418
3.144	1.4445582912
3.146	1.4445285906
3.148	1.4446106487
3.150	1.4445571293
3.152	1.4445975393
3.154	1.4446137220
3.156	1.4445645410
3.158	1.4446642542
3.160	1.4446223651
3.162	1.4445715086
3.164	1.4446777243
3.166	1.4446269206
3.168	1.4446301314
3.170	1.4446832204
3.172	1.4446327208
3.174	1.4446931937
3.176	1.4446927256
3.178	1.4446429540
3.180	1.4447498399
3.182	1.4446969660
3.184	1.4446442139
3.186	1.4447481235
3.188	1.4446970390
3.190	1.4446959857
3.192	1.4447531140
3.194	1.4447009267
3.196	1.4447487416
3.198	1.4447548547
3.200	1.4446993301
3.202	1.4447960227
3.204	1.4447564835
3.206	1.4447054084
3.208	1.4448125843
3.210	1.4447594719
3.212	1.4447267373
3.214	1.4448143438
3.216	1.4447643897
3.218	1.4447697036
3.220	1.4448195073
3.222	1.4447677968
3.224	1.4448087285
3.226	1.4448214182
3.228	1.4447668313
3.230	1.4448504158
3.232	1.4448222436
3.234	1.4447698635
3.236	1.4448808000
3.238	1.4448289500
3.240	1.4447749324
3.242	1.4448832662
3.244	1.4448312922
3.246	1.4448035356
3.248	1.4448889518
3.250	1.4448379095
3.252	1.4448386330
3.254	1.4448952966
3.256	1.4448439519
3.258	1.4448728213
3.260	1.4449011489
3.262	1.4448506190
3.264	1.4449022876
3.266	1.4449086956
3.268	1.4448559839
3.270	1.4449282074
3.272	1.4449108593
3.274	1.4448599344
3.276	1.4449519512
3.278	1.4449158665
3.280	1.4448638752
3.282	1.4449693719
3.284	1.4449188815
3.286	1.4448674487
3.288	1.4449743395
3.290	1.4449249815
3.292	1.4448741122
3.294	1.4449796777
3.296	1.4449300002
3.298	1.4448769815
3.300	1.4449853769
3.302	1.4449359273
3.304	1.4448956109
3.306	1.4449941538
3.308	1.4449423854
3.310	1.4449115230
3.312	1.4450025937
3.314	1.4449546679
3.316	1.4449254841
3.318	1.4450137623
3.320	1.4449653185
3.322	1.4449413434
3.324	1.4450236579
3.326	1.4449747915
3.328	1.4449556124
3.330	1.4450336802
3.332	1.4449870234
3.334	1.4449660680
3.336	1.4450471639
3.338	1.4449981803
3.340	1.4449796675
3.342	1.4450595851
3.344	1.4450083463
3.346	1.4449843402
3.348	1.4450702053
3.350	1.4450167263
3.352	1.4449894194
3.354	1.4450785414
3.356	1.4450271829
3.358	1.4449887557
3.360	1.4450873077
3.362	1.4450363786
3.364	1.4449887468
3.366	1.4450962767
3.368	1.4450461969
3.370	1.4449951996
3.372	1.4451056040
3.374	1.4450559452
3.376	1.4450055420
3.378	1.4451177419
3.380	1.4450663334
3.382	1.4450151914
3.384	1.4451228335
3.386	1.4450787683
3.388	1.4450300413
3.390	1.4451183092
3.392	1.4450894613
3.394	1.4450412969
3.396	1.4451122085
3.398	1.4451046103
3.400	1.4450566564
3.402	1.4451023126
3.404	1.4451182544
3.406	1.4450686279
3.408	1.4450915076
3.410	1.4451299160
3.412	1.4450810438
3.414	1.4450784654
3.416	1.4451425847
3.418	1.4450941557
3.420	1.4450650568
3.422	1.4451546838
3.424	1.4451067714
3.426	1.4450591585
3.428	1.4451709597
3.430	1.4451201868
3.432	1.4450720412
3.434	1.4451754214
3.436	1.4451363556
3.438	1.4450855928
3.440	1.4451529913
3.442	1.4451485252
3.444	1.4450988754
3.446	1.4451308772
3.448	1.4451642900
3.450	1.4451125194
3.452	1.4451064190
3.454	1.4451768088
3.456	1.4451302726
3.458	1.4450814595
3.460	1.4451908627
3.462	1.4451441014
3.464	1.4450946620
3.466	1.4451961388
3.468	1.4451593848
3.470	1.4451115545
3.472	1.4451659009
3.474	1.4451764547
3.476	1.4451284000
3.478	1.4451356323
3.480	1.4451898732
3.482	1.4451385907
3.484	1.4450973473
3.486	1.4451985274
3.488	1.4451476926
3.490	1.4450954244
3.492	1.4451948065
3.494	1.4451562254
3.496	1.4451054502
3.498	1.4451549345
3.500	1.4451669428
3.502	1.4451158702
3.504	1.4451112266
3.506	1.4451800419
3.508	1.4451307190
3.510	1.4450812740
3.512	1.4451899671
3.514	1.4451425987
3.516	1.4450942584
3.518	1.4451590910
3.520	1.4451575820
3.522	1.4451093369
3.524	1.4451120078
3.526	1.4451733075
3.528	1.4451220038
3.530	1.4450733213
3.532	1.4451860533
3.534	1.4451381664
3.536	1.4450908102
3.538	1.4451527292
3.540	1.4451565543
3.542	1.4451092711
3.544	1.4451041056
3.546	1.4451741706
3.548	1.4451277411
3.550	1.4450803762
3.552	1.4451906959
3.554	1.4451450896
3.556	1.4450961092
3.558	1.4451417772
3.560	1.4451665131
3.562	1.4451187346
3.564	1.4450886358
3.566	1.4451864371
3.568	1.4451387652
3.570	1.4450938349
3.572	1.4451705830
3.574	1.4451634409
3.576	1.4451152617
3.578	1.4451171010
3.580	1.4451826871
3.582	1.4451352975
3.584	1.4450917794
3.586	1.4451958555
3.588	1.4451615559
3.590	1.4451162804
3.592	1.4451378022
3.594	1.4451856180
3.596	1.4451376386
3.598	1.4450917052
3.600	1.4452109695
3.602	1.4451629169
3.604	1.4451196448
3.606	1.4451566667
3.608	1.4451900636
3.610	1.4451442917
3.612	1.4451015076
3.614	1.4452183407
3.616	1.4451730437
3.618	1.4451258507
3.620	1.4451707885
3.622	1.4451993897
3.624	1.4451543628
3.626	1.4451134236
3.628	1.4452300614
3.630	1.4451866488
3.632	1.4451405360
3.634	1.4451752284
3.636	1.4452089856
3.638	1.4451619151
3.640	1.4451150787
3.642	1.4452302191
3.644	1.4451861044
3.646	1.4451393825
3.648	1.4451591802
3.650	1.4452099193
3.652	1.4451626883
3.654	1.4451153891
3.656	1.4452141454
3.658	1.4451828559
3.660	1.4451388360
3.662	1.4451385925
3.664	1.4452105449
3.666	1.4451658915
3.668	1.4451180796
3.670	1.4451895659
3.672	1.4451855665
3.674	1.4451408580
3.676	1.4451053161
3.678	1.4452092977
3.680	1.4451645177
3.682	1.4451195354
3.684	1.4451541873
3.686	1.4451893712
3.688	1.4451444977
3.690	1.4450990334
3.692	1.4451977895
3.694	1.4451709998
3.696	1.4451243556
3.698	1.4451105178
3.700	1.4451908676
3.702	1.4451452712
3.704	1.4451019082
3.706	1.4451522147
3.708	1.4451720869
3.710	1.4451286534
3.712	1.4450816569
3.714	1.4451901359
3.716	1.4451501596
3.718	1.4451054685
3.720	1.4450981627
3.722	1.4451786354
3.724	1.4451344385
3.726	1.4450866502
3.728	1.4451317461
3.730	1.4451580428
3.732	1.4451143217
3.734	1.4450700194
3.736	1.4451658986
3.738	1.4451445286
3.740	1.4451003364
3.742	1.4450697736
3.744	1.4451684202
3.746	1.4451223596
3.748	1.4450798480
3.750	1.4450941986
3.752	1.4451481591
3.754	1.4451020051
3.756	1.4450556437
3.758	1.4451161545
3.760	1.4451263344
3.762	1.4450835016
3.764	1.4450383740
3.766	1.4451400033
3.768	1.4451078740
3.770	1.4450645938
3.772	1.4450367330
3.774	1.4451380220
3.776	1.4450941095
3.778	1.4450446970
3.780	1.4450558680
3.782	1.4451199546
3.784	1.4450769123
3.786	1.4450334561
3.788	1.4450719935
3.790	1.4451048831
3.792	1.4450591138
3.794	1.4450174795
3.796	1.4450864249
3.798	1.4450911080
3.800	1.4450490366
3.802	1.4450031620
3.804	1.4451035152
3.806	1.4450771217
3.808	1.4450361156
3.810	1.4449948926
3.812	1.4451104038
3.814	1.4450661448
3.816	1.4450234617
3.818	1.4450063617
3.820	1.4450972868
3.822	1.4450549856
3.824	1.4450085057
3.826	1.4450123806
3.828	1.4450811423
3.830	1.4450399144
3.832	1.4449971477
3.834	1.4450173047
3.836	1.4450682321
3.838	1.4450271236
3.840	1.4449835282
3.842	1.4450205440
3.844	1.4450591205
3.846	1.4450124449
3.848	1.4449711058
3.850	1.4450211910
3.852	1.4450461991
3.854	1.4450027821
3.856	1.4449566983
3.858	1.4450225124
3.860	1.4450314189
3.862	1.4449885006
3.864	1.4449442239
3.866	1.4450122496
3.868	1.4450149537
3.870	1.4449708274
3.872	1.4449249743
3.874	1.4450015658
3.876	1.4449975740
3.878	1.4449526406
3.880	1.4449110997
3.882	1.4449863757
3.884	1.4449840636
3.886	1.4449384824
3.888	1.4448940448
3.890	1.4449746586
3.892	1.4449696507
3.894	1.4449247737
3.896	1.4448812239
3.898	1.4449595696
3.900	1.4449556676
3.902	1.4449145528
3.904	1.4448686542
3.906	1.4449452929
3.908	1.4449446037
3.910	1.4449013315
3.912	1.4448595761
3.914	1.4449280296
3.916	1.4449318779
3.918	1.4448912288
3.920	1.4448501703
3.922	1.4449071819
3.924	1.4449253334
3.926	1.4448827095
3.928	1.4448395030
3.930	1.4448899030
3.932	1.4449183228
3.934	1.4448733459
3.936	1.4448329257
3.938	1.4448685108
3.940	1.4449108813
3.942	1.4448686981
3.944	1.4448268971
3.946	1.4448487061
3.948	1.4449057941
3.950	1.4448641416
3.952	1.4448211350
3.954	1.4448251335
3.956	1.4449004001
3.958	1.4448604198
3.960	1.4448164024
3.962	1.4448004716
3.964	1.4448981340
3.966	1.4448575430
3.968	1.4448148014
3.970	1.4447739752
3.972	1.4448853884
3.974	1.4448532064
3.976	1.4448121470
3.978	1.4447694364
3.980	1.4448583546
3.982	1.4448480610
3.984	1.4448060711
3.986	1.4447638870
3.988	1.4448255908
3.990	1.4448424476
3.992	1.4448005979
3.994	1.4447573642
3.996	1.4447889215
3.998	1.4448353466
4.000	1.4447951515


==> plots/cr_b_300000.csv <==
3.000	1.4443254974
3.050	1.4445303247
3.100	1.4447107312
3.150	1.4448686216
3.200	1.4450049358
3.250	1.4451213552
3.300	1.4452191977
3.350	1.4452993622
3.400	1.4453615974
3.450	1.4454085320
3.500	1.4454393999
3.550	1.4454566981
3.600	1.4454608620
3.650	1.4454519549
3.700	1.4454309045
3.750	1.4453989306
3.800	1.4453554840
3.850	1.4453030216
3.900	1.4452397742
3.950	1.4451667447
4.000	1.4450857333

==> plots/deadsize_time_LQD_30000.csv <==
0 5947
500 6180
1000 6420
1500 6667
2000 6923
2500 7187
3000 7461
3500 7743
4000 8035
4500 8338
5000 8651
5500 8976
6000 9288
6500 9416
7000 9549
7500 9689
8000 9836
8500 9990
9000 10151
9500 10321
10000 10499
10500 10686
11000 10882
11500 11089
12000 11306
12500 11535
13000 11775
13500 12029
14000 12296
14500 12579
15000 12877
15500 13191
16000 13520
16500 13865
17000 14227
17500 14608
18000 15008
18500 15431
19000 15878
19500 16351
20000 16854
20500 17389
21000 17961
21500 18573
22000 19230
22500 19939
23000 20708
23500 21545
24000 22461
24500 23471
25000 24592
25500 25850
26000 27276
26500 28916
27000 30838
27500 33143
28000 36007
28500 39755
29000 45118
29500 54429
30000 5947
30500 6180
31000 6420
31500 6667
32000 6923
32500 7187
33000 7461
33500 7743
34000 8035
34500 8338
35000 8651
35500 8976
36000 9288
36500 9416
37000 9549
37500 9689
38000 9836
38500 9990
39000 10151
39500 10321
40000 10499
40500 10686
41000 10882
41500 11089
42000 11306
42500 11535
43000 11775
43500 12029
44000 12296
44500 12579
45000 12877
45500 13191
46000 13520
46500 13865
47000 14227
47500 14608
48000 15008
48500 15431
49000 15878
49500 16351
50000 16854
50500 17389
51000 17961
51500 18573
52000 19230
52500 19939
53000 20708
53500 21545
54000 22461
54500 23471
55000 24592
55500 25850
56000 27276
56500 28916
57000 30838
57500 33143
58000 36007
58500 39755
59000 45118
59500 54429
60000 5947
60500 6180
61000 6420
61500 6667
62000 6923
62500 7187
63000 7461
63500 7743
64000 8035
64500 8338
65000 8651
65500 8976
66000 9288
66500 9416
67000 9549
67500 9689
68000 9836
68500 9990
69000 10151
69500 10321
70000 10499
70500 10686
71000 10882
71500 11089
72000 11306
72500 11535
73000 11775
73500 12029
74000 12296
74500 12579
75000 12877
75500 13191
76000 13520
76500 13865
77000 14227
77500 14608
78000 15008
78500 15431
79000 15878
79500 16351
80000 16854
80500 17389
81000 17961
81500 18573
82000 19230
82500 19939
83000 20708
83500 21545
84000 22461
84500 23471
85000 24592
85500 25850
86000 27276
86500 28916
87000 30838
87500 33143
88000 36007
88500 39755
89000 45118
89500 54429


==> plots/deadsize_time_LQD_clamped_30000.csv <==
0 5947
500 6180
1000 6420
1500 6667
2000 6923
2500 7187
3000 7461
3500 7743
4000 8035
4500 8338
5000 8651
5500 8976
6000 9288
6500 9416
7000 9549
7500 9689
8000 9836
8500 9990
9000 10151
9500 10321
10000 10499
10500 10686
11000 10882
11500 11089
12000 11306
12500 11535
13000 11775
13500 12029
14000 12296
14500 12579
15000 12877
15500 13191
16000 13520
16500 13865
17000 14227
17500 14608
18000 15008
18500 15431
19000 15878
19500 16351
20000 15947
20500 15447
21000 14947
21500 14447
22000 13947
22500 13447
23000 12947
23500 12447
24000 11947
24500 11447
25000 10947
25500 10447
26000 9947
26500 9447
27000 8947
27500 8447
28000 7947
28500 7447
29000 6947
29500 6447
30000 5947
30500 6180
31000 6420
31500 6667
32000 6923
32500 7187
33000 7461
33500 7743
34000 8035
34500 8338
35000 8651
35500 8976
36000 9288
36500 9416
37000 9549
37500 9689
38000 9836
38500 9990
39000 10151
39500 10321
40000 10499
40500 10686
41000 10882
41500 11089
42000 11306
42500 11535
43000 11775
43500 12029
44000 12296
44500 12579
45000 12877
45500 13191
46000 13520
46500 13865
47000 14227
47500 14608
48000 15008
48500 15431
49000 15878
49500 16351
50000 15947
50500 15447
51000 14947
51500 14447
52000 13947
52500 13447
53000 12947
53500 12447
54000 11947
54500 11447
55000 10947
55500 10447
56000 9947
56500 9447
57000 8947
57500 8447
58000 7947
58500 7447
59000 6947
59500 6447
60000 5947
60500 6180
61000 6420
61500 6667
62000 6923
62500 7187
63000 7461
63500 7743
64000 8035
64500 8338
65000 8651
65500 8976
66000 9288
66500 9416
67000 9549
67500 9689
68000 9836
68500 9990
69000 10151
69500 10321
70000 10499
70500 10686
71000 10882
71500 11089
72000 11306
72500 11535
73000 11775
73500 12029
74000 12296
74500 12579
75000 12877
75500 13191
76000 13520
76500 13865
77000 14227
77500 14608
78000 15008
78500 15431
79000 15878
79500 16351
80000 16854
80500 17389
81000 17961
81500 18573
82000 19230
82500 19939
83000 20708
83500 21545
84000 22461
84500 23471
85000 24592
85500 25850
86000 27276
86500 28916
87000 30838
87500 33143
88000 36007
88500 39755
89000 45118
89500 54429


==> plots/deadsize_time_OPT_30000.csv <==
0 22156
500 22388
1000 22385
1500 22366
2000 22360
2500 22354
3000 22347
3500 22338
4000 22359
4500 22352
5000 22341
5500 22324
6000 22369
6500 22361
7000 22335
7500 22388
8000 22385
8500 22382
9000 22378
9500 22374
10000 22370
10500 22365
11000 22359
11500 22352
12000 22342
12500 22328
13000 22364
13500 22355
14000 22336
14500 22251
15000 22385
15500 22382
16000 22392
16500 22389
17000 22386
17500 22383
18000 22380
18500 22377
19000 22372
19500 22368
20000 22361
20500 22353
21000 22338
21500 22302
22000 22397
22500 22394
23000 22391
23500 22374
24000 22351
24500 22365
25000 22360
25500 22353
26000 22345
26500 22335
27000 22322
27500 22352
28000 22339
28500 22316
29000 22379
29500 22377
30000 22145
30500 22375
31000 22370
31500 22366
32000 22360
32500 22375
33000 22370
33500 22365
34000 22359
34500 22352
35000 22341
35500 22324
36000 22369
36500 22361
37000 22335
37500 22388
38000 22385
38500 22382
39000 22378
39500 22374
40000 22370
40500 22365
41000 22359
41500 22352
42000 22375
42500 22370
43000 22364
43500 22355
44000 22336
44500 22279
45000 22397
45500 22394
46000 22362
46500 22356
47000 22350
47500 22342
48000 22359
48500 22352
49000 22344
49500 22332
50000 22361
50500 22353
51000 22338
51500 22302
52000 22385
52500 22382
53000 22378
53500 22374
54000 22370
54500 22365
55000 22360
55500 22353
56000 22345
56500 22366
57000 22360
57500 22352
58000 22339
58500 22316
59000 22379
59500 22377
60000 22145
60500 22388
61000 22385
61500 22382
62000 22378
62500 22375
63000 22370
63500 22365
64000 22359
64500 22352
65000 22341
65500 22374
66000 22369
66500 22361
67000 22335
67500 22400
68000 22397
68500 22366
69000 22361
69500 22355
70000 22348
70500 22340
71000 22359
71500 22352
72000 22342
72500 22328
73000 22364
73500 22355
74000 22336
74500 22251
75000 22385
75500 22382
76000 22378
76500 22374
77000 22370
77500 22365
78000 22359
78500 22352
79000 22344
79500 22368
80000 22361
80500 22353
81000 22338
81500 22302
82000 22385
82500 22382
83000 22391
83500 22389
84000 22386
84500 22382
85000 22379
85500 22375
86000 22371
86500 22366
87000 22360
87500 22352
88000 22339
88500 22327
89000 22379
89500 22377

